SIMQ: A Single Graph-based Index for Multi-Vector Query

Multi-vector retrieval models such as ColBERT achieve state-of-the-art effectiveness by representing documents as sets of token-level vectors and scoring via MaxSim, but their high computational cost limits scalability to large corpora. Existing approximate methods face fundamental bottlenecks: centroid interaction matrix approaches require computing a full matrix at every query and rely on GPU-accelerated clustering, while data-oblivious compression methods yield unstable recall that requires repeated compensation. We propose SIMQ (Single graph Index for Multi-vector Query), a framework that bridges single-vector graph indices and multi-vector retrieval through data-aware sampling-based clustering and per-token graph navigation, simultaneously bypassing all aforementioned bottlenecks. SIMQ organizes all token vectors into fine-grained clusters via data-aware sampling, builds a single graph index over cluster centroids independently of PLAID's residual representation, and approximates the MaxSim score through per-token graph search without materializing any interaction matrix or relying on GPU acceleration. We provide theoretical analysis showing that, under a manifold assumption and successful cell retrieval, data-aware partitioning has a smaller expected approximation error than a data-oblivious partition. Building on this foundation, SIMQ+ further introduces count-based scoring and a dynamic candidate set to improve robustness across varying query conditions. Experiments on five benchmarks compare recall, throughput, and construction time against several baselines, primarily on CPU; large-scale PLAID k-means centroids are built on a separate GPU machine. SIMQ has been integrated into VSAG, an Ant Group's open-source vector search library.

==> figures/simq_alpha_sensitivity_data.json <==
{
  "metric": "R100@100",
  "series_order": [
    "0.05",
    "0.08",
    "0.10",
    "0.15",
    "0.20"
  ],
  "data": {
    "nq": {
      "0.05": [
        {
          "recall": 0.7298,
          "qps": 176.8
        },
        {
          "recall": 0.7537,
          "qps": 173.9
        },
        {
          "recall": 0.8011,
          "qps": 171.9
        },
        {
          "recall": 0.8631,
          "qps": 172.8
        },
        {
          "recall": 0.8773,
          "qps": 165
        }
      ],
      "0.08": [
        {
          "recall": 0.7351,
          "qps": 188.4
        },
        {
          "recall": 0.787,
          "qps": 185.9
        },
        {
          "recall": 0.8128,
          "qps": 183
        },
        {
          "recall": 0.8652,
          "qps": 180.6
        },
        {
          "recall": 0.8845,
          "qps": 175.9
        },
        {
          "recall": 0.8853,
          "qps": 175.6
        }
      ],
      "0.10": [
        {
          "recall": 0.7281,
          "qps": 189.9
        },
        {
          "recall": 0.7787,
          "qps": 187.6
        },
        {
          "recall": 0.8071,
          "qps": 186.5
        },
        {
          "recall": 0.8244,
          "qps": 185.6
        },
        {
          "recall": 0.8365,
          "qps": 183.6
        },
        {
          "recall": 0.8531,
          "qps": 182.1
        },
        {
          "recall": 0.8675,
          "qps": 182
        },
        {
          "recall": 0.8863,
          "qps": 178.3
        }
      ],
      "0.15": [
        {
          "recall": 0.7037,
          "qps": 194.1
        },
        {
          "recall": 0.7655,
          "qps": 189.6
        },
        {
          "recall": 0.7946,
          "qps": 188.4
        },
        {
          "recall": 0.8157,
          "qps": 187.3
        },
        {
          "recall": 0.83,
          "qps": 186.7
        },
        {
          "recall": 0.8606,
          "qps": 184.9
        },
        {
          "recall": 0.889,
          "qps": 180.7
        }
      ],
      "0.20": [
        {
          "recall": 0.7588,
          "qps": 191.9
        },
        {
          "recall": 0.7853,
          "qps": 189.9
        },
        {
          "recall": 0.8218,
          "qps": 188.5
        },
        {
          "recall": 0.8557,
          "qps": 186.4
        },
        {
          "recall": 0.8773,
          "qps": 184.7
        },
        {
          "recall": 0.8905,
          "qps": 182.6
        }
      ]
    },
    "quora": {
      "0.05": [
        {
          "recall": 0.8076,
          "qps": 500.4
        },
        {
          "recall": 0.8595,
          "qps": 502.9
        },
        {
          "recall": 0.8791,
          "qps": 504.5
        },
        {
          "recall": 0.8963,
          "qps": 505.5
        },
        {
          "recall": 0.9298,
          "qps": 506.1
        },
        {
          "recall": 0.9298,
          "qps": 505
        }
      ],
      "0.08": [
        {
          "recall": 0.793,
          "qps": 505.9
        },
        {
          "recall": 0.8439,
          "qps": 509.1
        },
        {
          "recall": 0.872,
          "qps": 510.7
        },
        {
          "recall": 0.8951,
          "qps": 511.6
        },
        {
          "recall": 0.9153,
          "qps": 512.8
        },
        {
          "recall": 0.9399,
          "qps": 509.8
        }
      ],
      "0.10": [
        {
          "recall": 0.7899,
          "qps": 548.3
        },
        {
          "recall": 0.813,
          "qps": 532.8
        },
        {
          "recall": 0.8339,
          "qps": 532.7
        },
        {
          "recall": 0.8647,
          "qps": 534.4
        },
        {
          "recall": 0.8885,
          "qps": 535.7
        },
        {
          "recall": 0.9155,
          "qps": 538.3
        }
      ],
      "0.15": [
        {
          "recall": 0.821,
          "qps": 504.4
        },
        {
          "recall": 0.8479,
          "qps": 503.3
        },
        {
          "recall": 0.8843,
          "qps": 505.9
        },
        {
          "recall": 0.9145,
          "qps": 507.1
        },
        {
          "recall": 0.934,
          "qps": 508.1
        },
        {
          "recall": 0.9559,
          "qps": 510.5
        }
      ],
      "0.20": [
        {
          "recall": 0.8387,
          "qps": 510.7
        },
        {
          "recall": 0.8742,
          "qps": 511.5
        },
        {
          "recall": 0.9031,
          "qps": 513
        },
        {
          "recall": 0.9349,
          "qps": 515.3
        },
        {
          "recall": 0.9623,
          "qps": 512.3
        }
      ]
    }
  },
  "source_configs": {
    "nq": "qps_recall_editor_nq_R100_100_config (2).json",
    "quora": "qps_recall_editor_quora_R100_100_config (1).json"
  }
}

